Neural Discourse Structure for Text Categorization

We show that discourse structure, as defined by Rhetorical Structure Theory and provided by an existing discourse parser, benefits text categorization. Our approach uses a recursive neural network and a newly proposed attention mechanism to compute a representation of the text that focuses on salient content, from the perspective of both RST and the task. Experiments consider variants of the approach and illustrate its strengths and weaknesses.

==> title-page.txt <==
Title: Neural Discourse Structure for Text Categorization
Preprint server: arXiv

The arXiv link was not ready at submission time and we will be happy to share it when it is ready.

